A Dataset for Spatiotemporal-Sensitive POI Question Answering

Spatiotemporal relationships are critical in data science, as many prediction and reasoning tasks require analysis across both spatial and temporal dimensions--for instance, navigating an unfamiliar city involves planning itineraries that sequence locations and timing cultural experiences. However, existing Question-Answering (QA) datasets lack sufficient spatiotemporal-sensitive questions, making them inadequate benchmarks for evaluating models' spatiotemporal reasoning capabilities. To address this gap, we introduce POI-QA, a novel spatiotemporal-sensitive QA dataset centered on Point of Interest (POI), constructed through three key steps: mining and aligning open-source vehicle trajectory data from GAIA with high-precision geographic POI data, rigorous manual validation of noisy spatiotemporal facts, and generating bilingual (Chinese/English) QA pairs that reflect human-understandable spatiotemporal reasoning tasks. Our dataset challenges models to parse complex spatiotemporal dependencies, and evaluations of state-of-the-art multilingual LLMs (e.g., Qwen2.5-7B, Llama3.1-8B) reveal stark limitations: even the top-performing model (Qwen2.5-7B fine-tuned with RAG+LoRA) achieves a top 10 Hit Ratio (HR@10) of only 0.41 on the easiest task, far below human performance at 0.56. This underscores persistent weaknesses in LLMs' ability to perform consistent spatiotemporal reasoning, while highlighting POI-QA as a robust benchmark to advance algorithms sensitive to spatiotemporal dynamics. The dataset is publicly available at https://www.kaggle.com/ds/7394666.

==> data/granularity_error.txt <==
x,y
1,0.3923
2,0.2977
3,0.2097
4,0.0600


==> data/hallucinated_error.txt <==
x,y1,y2
1,9228,9274
2,7834,8137
3,5910,5636
4,5397,5479
5,3880,3702
6,3235,3230
7,3061,3112
8,3042,2937
9,2629,2601
10,2232,2272
11,1506,1479
12,1047,1116
13,569,575
20,429,449
15,1,1
16,0,0
17,0,0
18,0,0
19,0,0


==> data/spatial_error.txt <==
x,y
1,11
2,16
3,10
4,16274
5,21701
6,8701
7,1034
8,214
9,499
10,101
11,225
12,691
13,517


==> data/temporal_error.txt <==
x,y
1,199
2,410
3,93
4,41
5,68
6,189
7,143
8,258
9,454
10,1026
11,2873
12,5912
13,4921
14,4139
15,2365
16,597
17,1514
18,3803
19,7094
20,7111
21,4045
22,1060
23,668
24,221

